Neural Trajectory Fields for Dynamic Novel View Synthesis

Recent approaches to render photorealistic views from a limited set of photographs have pushed the boundaries of our interactions with pictures of static scenes. The ability to recreate moments, that is, time-varying sequences, is perhaps an even more interesting scenario, but it remains largely unsolved. We introduce DCT-NeRF, a coordinatebased neural representation for dynamic scenes. DCTNeRF learns smooth and stable trajectories over the input sequence for each point in space. This allows us to enforce consistency between any two frames in the sequence, which results in high quality reconstruction, particularly in dynamic regions.

==> conventions.txt <==
- Citations:

-- In the bib file they should be:
@inproceedings/article{aMnemonicKey,
 title = {{GauGAN}: {A} very nice work}, % Use curly braces for all achronyms ({HDR}, {3D}, {RGB}, etc.) and the first letter following the column
 author = {Last, First and Last, First},
 journal = <string from the list at the beginning of the file>,
 year = {2020},
}
For arxiv papers:
journal = {{arXiv preprint arXiv:2011.13961}} % Update identifier
Please remove all the other fields.

-- Citations should be at the end of the sentence, unless they introduce ambiguity, e.g.:
--- Kautz~\etal propose to cook the eggs~\cite{kautz}. % No ambiguity
--- Several methods were proposed to deal with raw eggs~\cite{first, second, third} and over-cooked eggs~\cite{fourth, fifth}. % Would cause ambiguity

-- Citations are not a part of the sentence! (Though I know that many people ignore that.)
   Bad: \cite{gallo} proposes vegan eggs.
   Good: Gallo proposes vegan eggs~\cite{gallo}.

-- Always separate the citations and \etal from the previous word with a '~':
   Badki~\etal are experts~\cite{bakdi}.

____________________________________________________________________________________

- Titles Are Capitalized, Even Section Titles. Also Hyphenated, Real-World Words Should Be.
- More specific rules:
-- Capitalize the first word in the title
-- Capitalize the last word in the title
-- Capitalize
--- Adjectives
--- Nouns
--- Adverbs
--- Pronouns
--- Subordinating conjunctions, e.g., http://www.chompchomp.com/terms/subordinateconjunction.htm
--- Verbs (write, type, create)
-- DO NOT capitalize:
--- Articles (a, an, the)
--- Coordinating Conjunctions (and, but, for)
--- Short (less than 5 letters) Prepositions (at, by, from)

____________________________________________________________________________________

- Others:

-- The supplementary material is referred to as "Supplementary" only.

-- Equations, Sections, etc. are capitalized and not abbreviated (I'm open to changing on the abbreviation, but it's usually not necessary).

-- Use 3 dashes no spaces when you want to use dashes for independent clauses---it is somewhat arbitrary, but also a good convention.

-- Footnotes precede the punctuation (controversial, we can change this if you disagree):
   Something something\footnote{A footnote}.

-- Trade-off, not tradeoff or trade off. (Arbitrary, can change so long as we stay consistent.)

-- Plurals that can be tricky:
--- matrix -> matrixes
--- vertex -> vertices
